Self-calibrating BAO measurements in the presence of Small Displacement Interlopers

Baryon Acoustic Oscillation (BAO) observations offer a robust method for measuring cosmological expansion. However, the BAO signal in a sample of galaxies can be diluted and shifted by interlopers -- galaxies that have been assigned the wrong redshifts. Because of the slitless spectroscopic method adopted by the Roman and Euclid space telescopes, the galaxy samples resulting from single line detections will have relatively high fractions of interloper galaxies. Interlopers with a small displacement between true and false redshift have the strongest effect on the measured clustering. In order to model the BAO signal, the fraction of such interlopers and their clustering need to be accurately known. We introduce a new method to self-calibrate these quantities by shifting the contaminated sample towards or away from us along the line of sight by the interloper offset, and measuring the cross-correlations between these shifted samples. The contributions from the different components are shifted in scale in this cross-correlation compared to the auto-correlation of the contaminated sample, enabling the decomposition and extraction of the component terms. We demonstrate the application of the method using numerical simulations and show that an unbiased BAO measurement can be extracted. Unlike previous attempts to model the effects of contaminants, self-calibration allows us to make fewer assumptions about the form of the contaminants such as their bias.

==> referee_report_reponse.txt <==
We thank the referee for their detailed review of our paper and their useful comments. We have addressed these below. Within the draft, omissions are shown in red and additions are shown in blue.


Major Revisions
1) From the manuscript it is not clear, which LOS definition is used. Initially I assumed the observer would be placed at the origin of the box or somewhere else, invoking a spherical symmetry of the LOS. However, the sentence “all pairs with the same initial separation will have the same new separation after the shift” in section 5.2 indicates that a global plane parallel LOS (for example along the z-direction) is used. As this is in line with what has been done in reference [5], I assume this holds for this work as well. I would like to ask the authors to mention the LOS definition used explicitly from the start.

In the introduction we have now clearly stated that we use the global plane-parallel assumption, and made a note of the limitation and likely optimism this brings. In the discussion we have consider how the method should be altered for lightcones considering these issues in more detail.

2) There is a problem with the global plane parallel setting in this context. The case of an observer located at a single point and appropriate survey geometry has been studied in reference [4], where the effect of interlopers appears quite different from the case presented here: in particular, it does not exhibit the “spike feature”, which I assume is attributed to the fact that due to the survey geometry the interloper signal appears smoother than in the periodic box with gobal plane parallel approximation. Therefore, I suggest including in section 5.2 a case with cutsky geometry (does not need to be lightcone, just the cubic box with observer located in a single point). Or, alternatively, explaining in more detail the differences between the global plane parallel and local plane parallel observer settings in the cubic box and cut-sky geometry respectively and their implications on the methodology. Apologies if my statement arises from a misunderstanding of the manuscript (or of reference [4]) from my side.

We changed the title of section 5.2 to "Limitations of the Simulation Box". We have included a discussion with problems when switching to lightcone volume. There are 2 primary effects: first, varying redshift both broadens the interloper peak and causes issues when shifting. Second a geometric effect from shifting along a changing line of sight. Near shifted galaxies become closer and far shifted galaxies become farther apart from each other in the perpendicular direction.

3) There is an important “Null-test” the paper is missing and I believe the credibility of the method could benefit from: What happens if the self-calibration method is applied to a dataset without any interlopers present? Does it affect the BAO results at all? More concretely, I suggest measuring the near-far- cross correlation from mocks with interloper fraction fi = 0, plug it into equation (3.3) and carry out a BAO analysis allowing fi to vary freely. This might yield fi ̸= 0, but this should not affect BAO parameters. If I understand correctly, when fixing fi = 0 in this case, this is equivalent to running a standard BAO fit to a pure galaxy sample which is already done, right? The results of this test, both varying fi and setting fi = 0 should then be included in figure 4 where f i true = 0 in the x-axis, for all values of ∆. This testis necessary to proof that the BAO analysis of a pure galaxy sample without interlopers is not biased by (falsely) assuming it would contain interlopers.

We added results of this null test in section 4.1. As expected the results of f_i are not = 0, but applying the model to catalogues with no interlopers does not bias the AP measurement. We have highlighted this earlier in the text. We have also added additional points in Figure 4 with the null test with f_i = 0.

4) This comment is about the presentation of the main results in figure 4 and related to my previous point 3. Figure 4 compares the interloper uncorrected (red) and corrected (orange and green) cases to the measured (blue) case, such that at the first glance the residual difference of the orange and green points with respect to the blue point seems to be due to the limitations of the self-calibration method. As the authors point out later, in section 5.3, ‘the systematic error in our method is due to the standard BAO modelling procedure’. This is a very important conclusion and I suggest making this clear from the beginning when the results are shown in the first place. The implementation of the previous point 3 will automatically help.

Added sentences at the end of the 3 paragraph of section 4.1 with results of the null test to highlight this important point. We have also updated a label in section 5.3 to prevent confusion with the no interlopers null test and the comparison to a standard BAO template fit. 

5) Additionally, the labels introduced in Figure 4 should be more descriptive and introduced briefly in the caption. For instance, ‘CAMB’ might indicate that just a linear template without any nuisance parameters is used. Maybe just ‘Baseline’? Also, ‘Biased’ is misleading, as it is not directly clear that you mean the inclusion of two different bias parameters for interlopers and targets. Maybe ‘Different Biases’? ‘Measured’ and ‘Uncorrected’ are fine though.

We changed the labels: CAMB -> Baseline, Biased -> Differing Biases. In the figure description, we have clearly introduced each label with a short description.

6) While the discussion of galaxy bias is qualitatively great, it lacks a bit of quantitative information. Why is the Gaussian prior centered around B = 1? Is the halo bias measured from the Quijote simulations expected to be 1? If yes, this should be pointed out in the text. If not, it is not clear what motivates B=1, other than delivering the ‘correct’ values for fi. Is it by chance or due to deficiencies of the bias model within the BAO model in the first place? Similarly, in the ‘Different Biases’ case, it would be easy to obtain a prediction of galaxy bias for the high-mass halos that serve as hosts for interlopers from the simulation itself. I suggest using such an estimate or at least explain why not to use it (because of deficiencies of the bias model).

We added a discussion about why the priors are set at 1 in section 5.1. B is not the halo bias, but a factor to correct a hard-coded halo bias estimate. As this estimate is generally quite accurate, we would expect B to be close to 1.

7) Section 6: The conclusion section should provide one paragraph about the limitations of the method and future work needed to be done before being able to apply the method to real data (for example, to demonstrate the method on cutsky or lightcone mocks).

We have added a note about limitations of the method in the conclusion, summarizing the effects of the change from simulation box to survey lightcone.

Minor Revisions
1) Equation 2.2: please provide the explicit assumptions leading to this equation, such as a reminder to the reader what are the restframe wavelengths of the OIII and Hbeta lines respectively.

We added a footnote on page 2 with [OIII], HBeta restframe wavelengths to remind the reader of assumptions when deriving.

2) Section 2.2: Here, the acronym LOS is introduced for ‘line of sight’. However, most of the text keeps using ‘line of sight’ or ‘line-of-sight’. Please unify and remove the acronym definition if it is not used.

We changed all instances of line of sight to LOS throughout the manuscript.

3) Equation 2.3: I would use the subscript cc as well for δ on the LHS.

We added a _c subscript for delta to refer to contaminated overdensity and added a footnote to define the single subscript c.

4) Equation 2.4: The LHS is missing the subscript cc and, again, I would include it also for the δ’s on the RHS.

We added _cc for xi and _c for deltas.

5) Section 2.2, final paragraph: The sentence “In the cross term, the signal is distorted and shifted in the radial direction, such that the strong small-scale clustering appears at the displacement scale.” Is unclear. I suggest explaining this in a bit more detail.

We have rewritten for better clarity.

6) Section 2.3: I would replace “(. . . ) so we do not need to have a realistic distribution of emission line galaxies in our simulations.” by “so the distribution of emission line galaxies in our simulations does not need to be realistic.” to not make the impression there would be no need for any distribution of galaxies.

We have replaced text with suggestion.

7) Next sentence: “We therefore choose not to populate the haloes with galaxies, using halo positions only.”, should be more precise: “We therefore choose not to populate the haloes with galaxies, but instead use the halo positions themselves.”

We have replaced text with suggestion.

8) Section 3.1: “We present an empirical method for measuring this term that uses the fact that we know ∆ exactly”, I would add “under the assumption of a fiducial cosmological model”

We have added the suggest text.

9) End of Section 3.1: “In this revised cross-correlation, the corrections for the terms that we are not interested in can be modelled using the largescale clustering, such that we do not require a theoretical model of the small-scale clustering signal”. Having read section 3.2, this statement makes sense, but when first reading it, it is hard to understand why to model something we are not interested in? Please rephrase.

We have changed "terms that we are not interested in" to "nuisance terms."

10) Section 3.2, 2nd paragraph: “Note that unlike the case in equation 2.6, the target-interloper and interloper-target cross correlations are now not equal in amplitude”. Do they only differ in amplitude or also in shape?

We removed "not equal in amplitude" and rewrote for clarity. The idea here is that now the two cross correlations cannot be combined.

11) Section 3.2, 3rd paragraph: “The key insight that led to this approach is that the near-shifted targets are still separated by the same distance from the far-shifted interlopers as the original interloper-target pairs. Hence the cross term Xignif in equation 3.1 is equal to the cross term Xigi in equation 2.6.” Here it would be good to link to figure 2 and explain why the change in sign is not an issue (only changes dipole, as demonstrated in section 5.4).

We added note about change in sign of the displacement and reference to Figure 2. Highlighted that we are only fitting the even multipoles hence the sign flip doesn't matter.

12) Section 3.2, 4th paragraph: “As the scales of this term match those in the contaminated auto-correlation”. Do only the scales match or also the terms themselves?

We added "and shape."

13) Section 3.2, 4th paragraph: The next sentence starting with “The next most important component is . . . ” is too long, please split in two or three sentences.

We have split into three sentences.

14) Section 3.2, 4th paragraph: “(. . . ) are at distance larger than 2∆ ∼ in the original contaminated catalogue” – 2∆ and ∼ need to be swapped.

Typo fixed.

15) Equation 3.4: 1+eps should be defined in the standard way as 1+eps =
((DAf id∗Hf id)/(DAtrue∗Htrue))(1/3). Only then equation 3.5 holds.
I assume this is just a typo that does not affect the paper results, please
confirm.

We added ^1/3 factor to the equation for 1 + ep. Just a typo in the equation. 

16) Equation 3.6: Matching with eq. 3.5, the prefactors of r2⊥ and r2∥ should be swapped. This typo is also present in reference [5]. Again, I assume this is just a typo and does not impact results, but please confirm.

We swapped r_parallel and r_perp, was just a typo.

17) Equation 3.9: Although it is already mentioned in the text, please highlight more clearly that “a relative shift X between the two objects” means that only one position within the pair of galaxies is shifted by X, i.e. r=r2-r1, r’=r2’-r1’, with r2’=r2+X and r1’=r1. At first, I misread the word “relative” and assumed the shift X would need to be applied to both r2 and r1, which is of course not correct. But as this is a very important ingredient, it would be good to avoid any room for misinterpretation.

We changed "relative shift" to "increase in LOS separation" and added footnote with suggested clarifying equation.

18) Section 3.4, below equation 3.10: are the assumed values for the nonlinear damping Sigma parallel and perpendicular in good agreement with the mocks? What is the impact of varying them freely?

We clarified the used of sigmas derived from the fiducial cosmology and added sentence about the effects of varying these sigmas on the correlation template. More discussion of this is also found in the reference at the end of the sentence.

19) Equation 3.11: beta is not defined.

We defined beta and b.

20) Section 4.1, 1st paragraph: “(using the first lines only in Eq. 3.8)”, lines->line? 

Typo fixed.

21) Section 4.1, 1st paragraph: “The average systematic error on all three parameters decreases (. . . )”. I would mention all three parameters here, alpha, epsilon, and fi, as for the latter it is not always clear whether it is used as a fitting parameter, or as a parameter to generate the simulations including interlopers.

We added (...) list of three parameters we are referring to.

22) Section 4.1, 1st paragraph: “Of course, the trend of increasing parameter bias with increasing interloper displacement does not continue.
As the interloper peak is shifted further away from the BAO peak, it moves outside the fitting range and its effects on the AP parameters are significantly lessened. The peak systematic error in both parameters is obtained when the absolute difference between the positions of the two peaks is ∼ 30h−1Mpc [5].” This discussion is somewhat confusing, given that the manuscript does not show any results for ∆ > rBAO, such that the discussion is based on findings from a previous paper. Hence, I suggest mentioning that reference from the beginning: “Of course, [as investigated in [5]], the trend of increasing parameter bias with increasing interloper displacement does not continue.” Furthermore, before the sentence starting with “Of course (. . .)” it should be made clear that this discussion refers to the behaviour of ∆ > rBAO.

We clarified that this part of the discussion is for delta > r_BAO and mentioned the results from [5] earlier in the section.

23) Section 5.1, end of 1st paragraph: “It is important to note that applying such a prior is equivalent to assuming that one knows the error in the estimation of the underlying halo bias, which is not measured using this method.” Does it mean by employing a prior on B, galaxy bias is not measured? In that case, ‘measured’ is the wrong term, it should rather be ‘inferred’. Measuring the bias would mean to measure the matter and halo power spectra and compute their ratio.

We replaced "measured" with "inferred."

24) Section 5.1, beginning of 2nd paragraph: “it is not as simple to set a similar prior on both B1 and B2.” Why not? It would be possible to adjust the prior to the halo bias in the mass bin used for interloper hosts.

For 24 and 25, we added discussion about this. It is possible to compare the bias between [OIII], HBeta the interloper sample is different from a clear HBeta sample, etc. It is also possible to set priors on B1 B2 before we fit, as we know the bias of the mock samples. However, part of the usefulness of the method is that the relative bias is unknown, and the AP parameters are still well estimated.

25) Section 5.1, 2nd paragraph: “which is an assumption we do not make in this paper.” Even in real data it would be possible to estimate the difference in bias between say OIII and Hbeta samples, so why not including it in this paper?

See 24.

26) Section 5.2, “the total pair count in Xicncf is unchanged compared to Xicc”, total pair count -> total number of pairs? Also, I suggest a full stop after Xicc.

We changed to suggestion.

27) Section 5.2 2nd paragraph: “used determine” -> used to determine?

We fixed typo.

28) Section 5.2 2nd paragraph: “calculate correlation function” -> calculate the correlation function?

We changed for clarity.

29) Section 5.2 2nd paragraph: “calculate correlation function” -> calculate the correlation function? “Thus, the pair counts at all scales are compared to their expected counts in a random field”, are -> should be?

We changed to suggestion.

30) Figure 6: I suggest swapping the color code, such that the “flat prior” case matches the orange ‘baseline’ case in figure 4 also by eye.

We changed colour and made gaussian prior case a different colour from other cases.

31) End of section 5.3: “(. . . ) while the statistical errors on the AP parameters decreased by approximately 25%-40% for interloper fractions of 2%-15%.” For -> compared to?

We changed to suggestion.

32) Section 6, 1st paragraph: “where is possible”, sentence not well structured, please rephrase.

Rewrote for clarity.

33) Section 6, 4th paragraph: “considered” -> “consider”

We fixed the typo.

34) Section 6, 6th paragraph: “there is Gaussian prior” -> “there is a Gaussian prior.”

We fixed the typo.

35) Appendix A: “Unbiased mocks” and “Biased mocks”. As mentioned before, this label sounds as if the mocks would exhibit some systematic uncertainty (or not). I suggest using “equally biased” and “differing bias” instead.

We changed to equally biased and interlopers more strongly biased.

Other revisions:
1) Some rewordings for clarity
2) All instances of Eq., Sec., Fig. were changed to Equation, Section, Figure for consistency
3) All mentions of galaxies (referring to non interloper galaxies) updated to read "galaxy targets" for clarity
4) Added sentence to outline for Section 5

==> response_2.txt <==
We thank the referee for their further comments, which we have addressed below. Within the draft, additions are shown in blue.

2) Section 5.2, new paragraph: Replace “herefore” by “therefore in second to last sentence and “affects” by “effects” in last sentence.

We changed "herefore" to "Therefore", and "affects" to "effects"

3) Great to see the Null Test results. Just a few more points:
3.1) There should be a corresponding Table for the Null test in appendix A.

We added another row to table 2 with the null results.

3.2) The updated labels in figure 4 (Baseline and Differing biases instead of CAMB and Biased) should also be propagated into the labels of Tables 1, 2, 3 (and 4).

We add the descriptions of the labels from Figure 4 to the appendix tables.

3.3) I understand the reason for not including the Null test in the third row of figure 4. However, I suggest including it in figure 6 (without changing the current scaling of the y-axes) to show how well fi=0 is recovered if a Gaussian prior around B=1 is assumed.

We have added all the null test results on both Figure 4,6. The estimates for f_i are still not well constrainted, but within 1-3 sigma. The results have changed from the last iteration as we found a bug in the pipeline for the null test that has now been fixed.

6) Thanks for clarifying the meaning of B=1 as just an amplitude factor correcting for the b=2.8 measurement. I still have some open questions /comments related to the discussion about bias I would like to iterate over:

6.1) Related to my previous minor point 23), I see I misunderstood the corresponding sentence in the previous version, apologies! It refers to the “error in the estimation of the underlying halo bias” while I was thinking about its “mean”. The confusion came from the fact that, in my view, the estimation of the underlying halo is a deterministic process that does not exhibit any “error”. Yes, there are numerical uncertainties coming from FFT grid, mass assignment scheme, etc, but these can be controlled to become negligible. Hence, the adopted width around B=1 of 0.02 does not correspond to a potential error made in the bias estimation, but is just an arbitrary choice to allow some flexibility of the model, which is perfectly fine. In conclusion, I would suggest removing the whole sentence starting with “It is important to note that applying such a prior is equivalent to . . . ” and instead add “to allow for some degree of flexibility” when the width of 0.02 is mentioned. Alternatively, I suggest leaving the sentence as it is (with “inferred” reverted to “measured” if preferred by the authors) and add a footnote explaining what the potential causes of an error in the bias estimation (although unknown for this specific case).

We have implemented the first suggestion.

6.2) This is related to my previous minor points 24) and 25): I still find the discussion about differing biases is missing a satisfactory conclusion. I agree that the main point of the paper is that the method returns unbiased BAO parameters without the need of assuming different biases of the galaxy and interloper samples. At the same time, at this stage it would be relatively easy to show that if the differing biases are known (either from external data or in case of this paper from the simulation), the model would also return an unbiased estimate of the interloper fraction. I therefore suggest the following test: For a given interloper fraction, measure the halo bias of the corresponding high mass host halos (or, alternatively, use a theoretical estimate of the bias – mass relation from Peak theory), use it as a Gaussian prior on B2 with same width of 0.02, and include the results in figure 6. If the authors consider the potential gain not worth the effort, it would also be possible to argue that the method delivers unbiased results on interloper fraction in case the relative bias values are known, simply by redoing the analysis labelled “measured” (blue points in figure 4), but for the case that galaxies and interlopers have differing bias parameters. If this returns the correct fi values, this would suffice as proof that the method returns the correct fi values even if the bias parameters are differing. There is no need to plot results of such a test, mentioning it would be enough.

We have performed this second test with the measured autocorrelation. This test returns as expected, with values for fi well within in 1sigma. We have mentioned this in the test just above Figure 5 in paragraph 2 of section 5.1.

6.3) I do not agree with the sentence “This prior causes no change in the estimates of the AP parameters as compared to the flat prior case (displayed in blue in the same figure)”. In figure 6 both the α and ϵ parameters tend to show larger systematic deviations if a Gaussian prior on B is assumed. It would be good if the authors could comment on this. 

We changed the sentence to say "This prior gives estimates consistent, within uncertainties, of the AP ..."

6.4) In the same sentence mentioned in point 6.3), “blue” has to be replaced by “orange”.

We changed "blue" to "orange".

6.5) The x-axis of figure 5 should be “B” instead of “b”.

We changed "b" to "B".

6.6) Last sentence of conclusion section: “Furthermore, our model can estimate the fraction of interlopers to within a few percent, given that there is a Gaussian prior around the parameter B.” This is only correct in the case that B1=B2=B. Either add this condition to the sentence or carry out test suggested in point 6.2.

We did the test in 6.2 and rephrased the last sentence of the conclusion.

Minor Points
5) I suggest “When interlopers are displaced along the LOS due to line confusion, this small scale clustering is shifted to the displacement scale.” -> “When interlopers are displaced along the LOS due to line confusion, this small scale clustering of the galaxy-interloper cross correlation is shifted to the displacement scale.” Added “of the galaxy-interloper cross correlation” to make clear this is about the cross correlation and to connect to next sentence.

We added this suggestion.

8) I suggest mentioning the fiducial cosmology assumption in a footnote instead to make the sentence shorter. This footnote also represents an opportunity to explain why this assumption is -by construction- not an issue at all: The fiducial cosmology is just an arbitrary choice of coordinate system for the data and the model is always evaluated consistently within that choice of coordinate system. Hence, the choice of fiducial interloper distance does not influence at all the fitting procedure. Although this seems obvious, I suggest mentioning it in a footnote to pre-empty potential criticism of the fiducial cosmology assumption.

We added this in footnote 3.

23), 24), 25): See point 6 above.

See above for 6.
